Imaginarium: Vision-guided High-Quality 3D Scene Layout Generation

Generating artistic and coherent 3D scene layouts is crucial in digital content creation. Traditional optimization-based methods are often constrained by cumbersome manual rules, while deep generative models face challenges in producing content with richness and diversity. Furthermore, approaches that utilize large language models frequently lack robustness and fail to accurately capture complex spatial relationships. To address these challenges, this paper presents a novel vision-guided 3D layout generation system. We first construct a high-quality asset library containing 2,037 scene assets and 147 3D scene layouts. Subsequently, we employ an image generation model to expand prompt representations into images, fine-tuning it to align with our asset library. We then develop a robust image parsing module to recover the 3D layout of scenes based on visual semantics and geometric information. Finally, we optimize the scene layout using scene graphs and overall visual semantics to ensure logical coherence and alignment with the images. Extensive user testing demonstrates that our algorithm significantly outperforms existing methods in terms of layout richness and quality. The code and dataset will be available at https://github.com/HiHiAllen/Imaginarium.

==> sec/tabs/supplementary/complete_prompts.txt <==
1. A vibrant florist shop filled with diverse potted plants and a wooden display shelf showcasing vibrant greenery.
2. A modern L-shaped kitchen with walnut wood cabinets and white marble countertops, featuring a kitchen island with three wooden bar stools, white microwave, and decorative potted plants.
3. A cozy living room featuring comfortable armchairs, a gallery wall, and a stylish coffee table.
4. An industrial storage space with pallets, barrels, and various industrial equipment.
5. A minimalist living room with abstract art, white sofas, and a floor lamp, emphasizing simplicity and elegance.
6. A modern conference room with a large oval table, ergonomic chairs, and wall-mounted display.
7. A warm dining room with a chandelier, modern table, and decorative shelving for a cozy dining experience.
8. An entertainment room with pool table and arcade machines.
9. A musician's bedroom with a wooden bed, desk, guitar and bookshelf.

==> sec/tabs/supplementary/prompt1_1.txt <==
**Expert Evaluation:**
As a professional interior design and architecture expert, please evaluate this scene image in three dimensions (score 1-5, where 1 is poor and 5 is excellent, 3 represents the average level of professional human practitioners):

1. Composition (1-5):
   - Balance and distribution of elements
   - Use of space and proportions
   - Visual hierarchy and focal points
   - Alignment and grid structure
   - Overall spatial organization

2. Semantic Logic (1-5):
   - Functional arrangement of furniture and objects
   - Practical usability of the space
   - Logical flow and circulation
   - Appropriate spacing between elements
   - Realistic placement of objects

3. Aesthetic Appeal (1-5):
   - Overall visual harmony
   - Color coordination and contrast
   - Material and texture combinations
   - Lighting quality and atmosphere
   - Design style consistency

Please analyze the image carefully and return your evaluation in the following JSON format:
{
    "composition_score": X,
    "semantic_score": X,
    "aesthetic_score": X,
    "brief_comments": "A very brief overall assessment in one sentence"
}


==> sec/tabs/supplementary/prompt1_2.txt <==
**Layout Similarity between Rendered Images and Guide Images:**
Compare these two images in terms of layout and composition only. The first image is a rendered result, and the second is the guide/reference image.

Please evaluate how well the rendered image matches the guide image's layout and composition, focusing ONLY on:
- Spatial arrangement of furniture and objects
- Overall composition and layout matching
- Positioning and scale of major elements
- Room structure and proportions

Ignore texture, materials, colors, and detailed decorations.

Rate the layout matching on a scale of 1-10 (where 1 means completely different layout and 10 means perfect layout match).

Return your evaluation in this JSON format:
{
    "layout_score": X,
    "comments": "Brief explanation of the score focusing only on layout similarities/differences"
}

==> sec/tabs/supplementary/prompt2.txt <==
**SCENE OBJECT EXTRACTION PROMPT:**
Analyze the given image of an indoor or outdoor scene in a structured, hierarchical manner, adhering strictly to a predefined list of objects. Provide the results in a JSON format with the following steps:

1. **Identify ALL distinct areas or zones** in the scene, no matter how small or seemingly insignificant. Include transitional spaces, corners, and any visible partial areas.

2. **For EACH identified area, detect and list EVERY visible object**, focusing solely on parent object names and their associated child object names, **WITHOUT mentioning their locations or other relationships**. Use the specified list of categories, referred to as predefined_objs_list: {predefined_eng_categories_list}.
   a. Large elements (e.g., furniture, major appliances, architectural features) as parent objects
   b. Medium-sized objects (e.g., decorations, electronics, LCD_TV) as parent or child objects
   c. Small items (e.g., accessories, utensils, personal items) primarily as child objects

**Important Note:** Every identified object must be named according to the predefined_objs_list. Objects not fitting predefined categories should be matched with the closest available category.

3. **Ensure absolute thoroughness** in your analysis. Capture every detail visible in the image, from the largest architectural elements to the smallest discernible objects. Represent objects without child elements as an empty array. Unassigned objects should be listed as their own parent object with an empty array.

**Structure your response** as a tree-structured JSON object with three levels: areas - parent objects - child objects. Each identified area should be a top-level key, with its value being an object containing parent objects as keys and arrays of their associated child objects as values.

Example structure:
{
    "area1": {
        "parent_object1": ["child_object1", "child_object2"],
        "parent_object2": []
    },
    "area2": {
        "parent_object3": ["child_object3"]
    }
}


==> sec/tabs/supplementary/prompt3.txt <==
**GENERATE SCENE GRAPH PROMPT:**
Task Overview:
Create a scene graph for the objects identified in pic_1 <image-placeholder>, 
specifically those within the designated region, referred to as **items_in_region**: {items_in_region}.

Reference Images:
pic_2 <image-placeholder>: The complete scene image, listing all objects, is referred to as **all_items_list**: {all_items_list}.
{wall_color_name}

Object Attributes:
For each object in pic_1, populate the following attributes:
1.isAgainstWall: Determine if the object is directly against a wall, specifically with its back touching the wall. This means the object is placed in such a way that its rear surface is aligned with or adjacent to the wall. If it is, set this to true; otherwise, set it to false.

2.isOnFloor: Determine if the object is directly on the floor. This means the base of the object is resting on the ground surface without any elevation. If it is, set this to true; otherwise, set it to false.

3.isHangingFromCeiling: Determine if the object is hanging from the ceiling. This implies the object is suspended from above, without any support from below. If it is, set this to true; otherwise, set it to false.

4.isHangingOnWall: Determine if the object is hanging on the wall. This indicates the object is affixed to the wall, typically using hooks or nails, without resting on any horizontal surface. If it is, set this to true; otherwise, set it to false.

Follow the steps below to complete the task:
step1:Identify the object's isAgainstWall attribute and give the reason.
step2:Identify the object's isOnFloor attribute and give the reason.
step3:Identify the object's isHangingFromCeiling attribute and give the reason.
step4:Identify the object's isHangingOnWall attribute and give the reason.
step5:Output the result in the following format:

Example Format:
{{
    "bed_0": {{
        "isAgainstWall": true,
        "isOnFloor": true,
        "isHangingFromCeiling": false,
        "isHangingOnWall": false,
    }},
    "TV_0": {{
        "isAgainstWall": true,
        "isOnFloor": false,
        "isHangingFromCeiling": false,
        "isHangingOnWall": false,
    }}
    "chandelier_0": {{
        "isAgainstWall": false,
        "isOnFloor": false,
        "isHangingFromCeiling": true,
        "isHangingOnWall": false,
    }},
    ...
}}

Remember, any object not listed in **items_in_region** ({items_in_region}) should not be included in the scene graph generation process.

